Wind to start the washing machine? High-Resolution Wind Atlas for Finland

The current fossil fuel and climate crisis has led to an increased demand for renewable energy sources, such as wind power. In northern Europe, the efficient use of wind power is crucial for achieving carbon neutrality. To assess the potential of wind energy for private households in Finland, we have conducted a high spatiotemporal resolution analysis. Our main contribution is a wind power map of Finland that indicates the availability of wind power for given load profiles. As a representative example of power load, we consider the load profile of a household appliance. We compare this load profile against the wind power available nearby the weather stations of the Finnish meteorological institute.

==> dishwasher.csv <==
time,power
0,60.0
1,60.0
2,120.0
3,60.0
4,60.0
5,60.0
6,60.0
7,120.0
8,60.0
9,60.0
10,60.0
11,60.0
12,540.0
13,2280.0
14,2280.0
15,2280.0
16,2220.0
17,2280.0
18,2280.0
19,2280.0
20,2280.0
21,2280.0
22,240.0
23,1980.0
24,300.0
25,60.0
26,120.0
27,60.0
28,60.0
29,60.0
30,120.0
31,60.0
32,60.0
33,60.0
34,60.0
35,120.0
36,60.0
37,60.0
38,60.0
39,60.0
40,120.0
41,60.0
42,60.0
43,60.0
44,60.0
45,120.0
46,0.0
47,120.0
48,60.0
49,60.0
50,60.0
51,60.0
52,120.0
53,60.0
54,60.0
55,60.0
56,60.0
57,2040.0
58,2220.0
59,2220.0
60,2280.0
61,2220.0
62,2220.0
63,2220.0
64,2220.0
65,2220.0
66,2220.0
67,2280.0
68,2220.0
69,2220.0
70,480.0
71,0.0
72,0.0
73,0.0
74,60.0


==> house.csv <==
time,power
0,627.6
1,493.0
2,417.6
3,527.2
4,436.8
5,395.6
6,469.0
7,602.0
8,474.0
9,438.6
10,504.6
11,472.6
12,401.4
13,638.4
14,455.0
15,457.8
16,433.2
17,491.2
18,398.4
19,431.8
20,500.8
21,438.8
22,396.6
23,498.4
24,619.8
25,465.8
26,400.0
27,480.2
28,475.2
29,403.2
30,425.6
31,913.0
32,1513.4
33,1545.2
34,1398.0
35,424.0
36,397.8
37,486.8
38,491.6
39,417.6
40,482.2
41,570.4
42,1344.6
43,2239.4
44,1523.4
45,1664.4
46,2335.8
47,3191.6
48,2621.8
49,1545.8
50,1861.8
51,1868.4
52,2437.4
53,2653.2
54,2397.4
55,2479.0
56,2488.2
57,2223.6
58,2220.0
59,2165.6
60,2216.8
61,2474.4
62,2577.2
63,2524.0
64,2505.0
65,1604.4
66,1352.0
67,1262.6
68,1269.0
69,1445.4
70,1296.4
71,1268.2
72,1306.2
73,1458.8
74,1357.8
75,1353.8
76,694.4
77,299.4
78,222.2
79,263.8
80,288.6
81,266.8
82,227.6
83,316.0
84,239.2
85,264.6
86,292.8
87,289.6
88,220.0
89,276.8
90,492.6
91,321.8
92,263.6
93,331.8
94,347.6
95,241.8
96,241.4
97,370.6
98,299.0
99,244.8
100,298.2
101,326.8
102,282.4
103,229.8
104,335.8
105,359.6
106,786.4
107,1013.6
108,1632.0
109,1839.6
110,2170.4
111,1943.0
112,1627.4
113,1734.0
114,1981.0
115,1595.8
116,2189.6
117,1916.0
118,1424.8
119,1310.4
120,2450.2
121,2704.2
122,2211.4
123,2158.2
124,2217.4
125,2377.2
126,1506.6
127,1303.8
128,1328.2
129,1298.8
130,1226.6
131,1314.4
132,1267.6
133,1284.8
134,1270.0
135,1410.2
136,840.4
137,428.0
138,416.4
139,384.2
140,379.6
141,392.6
142,313.4
143,234.8

